Deep Learning Classification in Asteroseismology

In the power spectra of oscillating red giants, there are visually distinct features defining stars ascending the red giant branch from those that have commenced helium core burning. We train a one-dimensional convolutional neural network by supervised learning to automatically learn these visual features from images of folded oscillation spectra. By training and testing on \textit{Kepler} red giants, we achieve an accuracy of up to 99\% in separating helium-burning red giants from those ascending the red giant branch. The convolutional neural network additionally shows capability in accurately predicting the evolutionary states of 5379 previously unclassified \textit{Kepler} red giants, by which we now have greatly increased the number of classified stars.

==> Source Files (revised)v2 (copy)/anc/DeepLearningCatalogue_TestSet_.txt <==
# Population class predictions for 1008 Kepler red giants
# (the test set) from the deep learning
# classifier by Hon et al. (2017). 
#
# Values of delta_nu, nu_max and epsilon are obtained from
# Yu et al.(in prep.)
#
# Values of epsilon = -99 indicate that epsilon was 
# unobtainable.
#
# Population Legend: 0 - RGB ; 1 - HeB
# Comment Legend:
# 	V- Disputed by Vrard et al. (2016) 
#	M- Disputed by Mosser et al. (2014)
#	N- HeB prediction at numax > 110uHz, a range where  
#          HeB stars should not exist. A likely incorrect prediction.
#-----------------------------------------------------------
# KIC     Pop.  delta_nu     nu_max         epsilon  comments
#-----------------------------------------------------------
1026084   1      4.44780     43.06289        0.985             
1027337   0      6.94399     74.07646        0.150             
1163359   1      2.64571     21.57891        0.855             
1297272   1      4.24168     32.13189        0.840             
1430985   0     10.44719    120.37356        0.275             
1431316   1      4.31470     37.59315        0.945             
1571780   1      4.46724     46.71595        0.985             
1576646   0      7.63714     87.44575        0.215             
1717783   1      4.07682     34.78433        0.885             
1717994   1      4.15871     31.50166        0.855             
1723843   0      9.43448    108.11181        0.205             
1725952   1      3.90815     33.33387        0.810             
1865262   0      5.56773     53.39078        0.120             
1872469   0      5.70470     56.78251        0.105             
2013530   1      4.41887     40.50306        0.885             
2015820   1      4.63063     45.27551        0.920             
2021216   0     14.36725    185.34464      -99.000             
2156074   1      4.52679     43.85628        0.075             
2160161   1      4.69357     45.41956        0.970             
2164379   0     10.25788    121.15449        0.260             
2165894   0      5.72909     57.52969        0.120             
2284330   1      3.65522     29.12852        0.920             
2300853   1      4.13512     34.25201        0.845             
2300962   1      4.07378     30.28441        0.785             
2302010   1      3.97728     32.92435        0.905             
2303367   1      4.08905     34.39742        0.865             
2305145   1      8.38482    104.12676        0.105             
2305987   0      5.48737     53.51117        0.115             
2309550   1      5.05942     49.56535        0.925             
2311548   1      4.07370     36.77380        0.880             
2422558   0      9.34731    110.27285        0.180             
2424934   1      3.99505     33.83856        0.745             
2438368   1      7.04938     84.30900        0.955             
2444691   1      3.97529     30.47302        0.845             
2445833   1      4.11105     33.28111        0.785             
2448756   1      4.21431     35.89026        0.780             
2449703   1      3.96530     32.07540        0.940             
2557942   1      4.09823     31.64190        0.765             
2568912   0     11.28055    129.58759        0.320             
2570384   0      6.36472     64.24365        0.155             
2577330   1      3.98807     32.13779        0.035             
2581394   1      4.11617     34.04403        0.250             
2581533   0      5.39358     54.52316        0.120             
2583884   1      5.53599     56.46057        0.965             
2709230   0      5.05217     48.25759        0.090             
2711123   0      4.05690     39.20020        0.025             
2714397   1      4.18487     33.19312        0.880             
2720447   1      3.89922     28.95454        0.955             
2721170   1      3.70834     30.51840        0.555             
2831788   0      5.46542     54.04409        0.100             
2833772   0      9.06584    100.36618        0.230             
2848857   1      3.80532     28.61952        0.850             
2855541   1      4.16175     35.08969        0.895             
2859830   1      3.80219     29.63931        0.920             
2971380   0      7.87023     77.22302        0.195             
2971432   0     13.71000    182.35102      -99.000             
2975717   1      3.40961     27.95086        0.950             
3100193   0      3.46843     30.81600        0.905             
3102479   1      4.30266     38.51295        0.895             
3109900   0      4.55050     41.89086        0.080             
3111831   0     10.36221    123.53948        0.250             
3119354   1      4.12847     38.18563        0.860             
3119526   1      4.36955     38.97063        0.835             
3120486   0     10.62177    136.73959        0.240             
3123206   1      4.07777     33.43713        0.860             
3129312   0     12.58911    152.48999        0.345             
3215869   0      6.52639     70.00491        0.145             
3222326   1      3.38009     23.24414        0.930             
3222740   0      6.88851     75.26397        0.175             
3231189   1      3.90608     30.90056        0.945             
3231503   1      4.34696     42.75670        0.790             
3234703   1      6.91308     80.57812        0.920             
3234726   1      2.85657     18.65236        0.770             
3238626   1      3.63074     24.11404        0.675             
3241529   1      4.21710     34.23389        0.760             
3247016   0      3.43939     31.79203        0.975             
3323401   1      3.95492     31.35126        0.970             
3326790   1      3.61369     26.73868        0.795             
3328398   0      5.79279     52.85553        0.140             
3336731   1      4.45195     41.27748        0.900             
3339762   1      3.92965     34.69179        0.845             
3339951   1      4.08709     32.84107        0.845             
3347745   1      3.82670     28.80551        0.820             
3348124   1      4.15834     35.25586        0.945             
3424105   0      5.16033     51.59836        0.065             
3425476   1      4.46250     40.19067        0.890             
3425675   1      4.13964     32.34572        0.750             
3426898   0      6.52209     63.93827        0.140             
3427850   1      3.48409     27.21096        0.800             
3430674   0     11.23761    130.69264        0.270             
3443906   1      4.00946     33.65363        0.895             
3445572   1      4.28707     38.76278        0.945             
3448729   1      3.58109     25.37496        0.625             
3526625   1      4.17896     33.92757        0.875             
3526964   0      3.64914     30.26501        0.995             
3527264   0      5.57677     54.37972        0.115             
3529480   1      4.57874     43.76422        0.970             
3531478   0     17.18817    239.64848        0.475             
3534077   1     17.04898    231.37257        0.425   VN        
3547041   0      8.99132    103.25523        0.205             
3548732   0      4.35745     44.43328        0.005             
3550074   1      4.01242     32.74852        0.765             
3553529   0      9.18044    112.91451        0.215             
3554912   1      4.91649     55.85738        0.950             
3555594   0      6.48862     68.68843        0.125             
3559502   0      7.03976     75.02888        0.135             
3634720   1      3.85964     36.64124        0.085             
3641504   0      8.85684     96.68273        0.215             
3645210   1      3.96997     27.91937        0.655             
3646628   1      3.57691     27.04606        0.785             
3646645   1      4.00106     32.11175        0.775             
3648906   1      4.11932     32.03948        0.930             
3662421   1      4.27622     39.34790        0.895             
3729799   0      4.15749     37.49922        0.005             
3736289   1      4.98509     49.25837        0.995             
3750796   1      4.28678     39.64700        0.930             
3756737   1      3.59293     32.46962        0.220             
3758731   1      6.20816     72.30543        0.070             
3765758   0      7.55162     77.53147        0.175             
3833180   1      3.47583     26.79848        0.840             
3836509   1      4.48705     44.98364        0.950             
3838336   1      4.08518     34.44806        0.880             
3847071   0      6.14098     61.23056        0.120             
3847166   1      3.97486     35.19149        0.135             
3847667   1      4.05668     33.04402        0.875             
3850744   1      4.19877     40.37958        0.950             
3854605   1      4.18024     39.73414        0.860             
3864171   1      4.35990     29.80220        0.410             
3869241   1      4.05125     34.90167        0.155             
3869326   1      4.60658     47.49520        0.920             
3935726   1      3.92933     30.51731        0.815             
3942203   1      4.21426     34.94054        0.870             
3946593   1      4.51751     39.54383        0.910             
3951748   1      4.11894     32.59490        0.885             
3952333   1      4.22908     36.35250        0.905             
3954770   1      6.78280     80.49941        0.065             
3954857   1      4.32134     37.31766        0.625             
3955590   1      2.74276     21.07137        0.730             
3956513   1      4.01845     30.73251        0.780             
3965214   1      4.52967     40.48261        0.765             
3970635   0      6.66758     67.22846        0.145             
3971513   1      4.30750     38.30195        0.895             
4036300   1      4.38722     38.23860        0.865             
4058403   1      5.25476     51.89827        0.705   V         
4060533   1      4.12932     31.72119        0.845             
4067687   1      4.67533     43.57855        0.910             
4072740   0     18.36461    283.44420      -99.000             
4136374   1      5.02359     50.95069        0.120             
4147928   0     15.51752    210.16273        0.405             
4147993   0     16.21417    226.77109        0.410             
4169130   1      4.27483     37.89226        0.915             
4172148   0     12.21950    155.97696        0.250             
4174996   0     11.10630    124.44294        0.275             
4180705   1      6.37117     73.97413        0.060             
4241369   1      5.76765     61.15184        0.830             
4244973   1      4.74146     52.41474        0.995             
4249128   1      4.52354     40.97780        0.935             
4249357   0      5.11257     47.95961        0.080             
4253026   1      4.32033     37.45147        0.880             
4262239   0      5.36579     53.50938        0.095             
4263884   1      4.24654     35.46496        0.895             
4276837   0      9.13276    104.49923        0.235             
4284099   1      5.15982     56.61160        0.005             
4356964   1      4.35446     36.60925        0.745             
4360072   1      3.91466     31.14239        0.895             
4370521   1      4.27939     41.22108        0.935             
4371997   1      4.11555     34.19561        0.015             
4372082   1      6.21212     79.08258        0.975             
4373139   1      4.25648     35.87684        0.825             
4445711   1      4.38370     37.10513        0.780             
4448777   0     16.98192    220.62363        0.360             
4455406   1      5.02193     53.39569        0.820             
4455880   1      4.05734     32.10221        0.890             
4456934   1      3.81134     30.89123        0.860             
4459786   1      4.69635     45.26763        0.905             
4465516   0     16.12028    207.34654        0.360             
4466077   1      3.90577     28.88052        0.875             
4475934   1      4.37507     41.43433        0.935             
4478615   0      7.82281     79.01269        0.220             
4478812   1      3.94628     35.58150        0.835             
4545532   1      3.84345     33.89413        0.775             
4554044   1      4.09302     37.56167        0.895             
4554148   1      4.08580     33.24378        0.840             
4554222   1      4.22628     34.66455        0.845             
4567182   1      4.17500     32.79096        0.795             
4568343   0     12.84759    159.93365        0.340             
4570120   1      7.35214     87.64530        0.105             
4571226   1      4.60214     42.61415        0.915             
4571402   1      4.39308     40.69556        0.875             
4571903   1      4.25739     33.94468        0.780             
4572225   1      4.45138     39.71292        0.880             
4645422   1      3.98167     33.29340        0.830             
4647117   1      4.11336     35.54662        0.935             
4649525   1      5.16754     53.59474        0.890             
4726251   1      4.17231     33.39176        0.810             
4730648   0     11.85007    134.04575        0.280             
4731118   0      7.34077     71.95986        0.185             
4737442   1      4.03286     33.03631        0.815             
4739016   1      4.11466     32.09363        0.835             
4742301   1      4.12160     32.16219        0.810             
4750962   0     16.85434    230.94722        0.450             
4756681   1      4.41336     42.24018        0.950             
4774298   0     14.52873    174.56645        0.370             
4814689   0      8.05223     87.38132        0.200             
4829525   0      5.88432     58.05137        0.110             
4831859   1      3.72425     28.40739        0.835             
4838818   0     15.22297    209.42722        0.425             
4839776   0      8.72792     95.01876        0.210             
4844589   1      3.17396     22.15936        0.665             
4844727   1      4.14158     34.88894        0.030             
4850315   1      6.54399     73.18216        0.825             
4851882   1      5.37526     53.21329        0.915             
4904166   0      9.78914    108.18793        0.230             
4907439   1      4.00209     29.43836        0.905             
4914234   1      4.82363     47.56604        0.925             
4914533   1      4.27684     36.32708        0.785             
4918972   1      4.21764     34.10618        0.930             
4919067   1      4.08442     34.67291        0.925             
4919693   1      4.00442     31.30548        0.880             
4920600   0      9.21305    101.25734        0.220             
4920997   1      3.77068     23.74760        0.850             
4921508   0      6.74035     66.92487        0.140             
4926689   0     12.91457    166.16237        0.380             
4927101   0      4.34953     40.50712        0.155             
4928515   1      4.64841     43.75702        1.000             
4930269   1      6.99155     80.39708        0.060             
4950323   0      5.84733     57.00369        0.125             
4989477   0     11.44355    144.35793        0.285             
4990126   0      7.55365     83.33917        0.170             
5003549   0     12.51571    154.02488        0.320             
5004232   1      3.87908     32.81434        0.955             
5016212   1      3.97681     27.25032        0.680             
5016549   0      8.69113     98.94040        0.185             
5018155   1      4.17468     32.04269        0.800             
5019587   0      6.76853     72.07996        0.140             
5022571   1      5.45565     60.86848        0.940             
5042916   1      4.94842     50.49692        0.220             
5084662   1      4.57289     41.93751        0.915             
5088148   1      3.83673     31.92629        0.810             
5090864   1      6.96511     82.20084        0.985             
5098434   1      4.09823     35.67631        0.830             
5104153   1      3.67422     29.17918        0.785             
5105190   0     10.12168    117.31509        0.245             
5112072   0     10.03318    125.54513        0.235             
5112281   1      6.50775     75.34373        0.020             
5112288   1      4.81683     46.79531        0.890             
5112938   1      4.82100     45.33900        0.790             
5112950   1      4.34474     42.60236        0.975             
5128171   1      5.32022     56.48419        0.935             
5129236   0     13.88614    177.91707        0.305             
5164920   0     10.02375    105.45055        0.270             
5166444   1      7.66097     92.80843        0.045             
5171535   1      3.91598     32.20505        0.855             
5179885   1      4.19298     34.97866        0.925             
5181782   1      4.06477     35.50677        0.055             
5183935   1      4.82949     46.92060        0.040             
5185820   1      3.93677     29.46954        0.745             
5200152   1      4.74222     46.39323        0.975             
5206349   0      9.80320    104.58548        0.235             
5214140   0      8.57028     88.95457        0.215             
5218501   1      3.88768     30.51777        0.785             
5219787   1      4.98508     50.13558        0.970             
5262696   1      4.15207     33.87748        0.860             
5262788   1      4.42977     39.64046        0.940             
5264460   1      3.84696     30.95768        0.905             
5269165   1      3.80086     31.53228        0.880             
5271191   1      4.24611     35.34156        0.900             
5285357   1      4.02543     32.49999        0.860             
5287316   1      4.42364     39.39502        0.925             
5288607   1      5.73809     58.16864        0.930             
5290047   0     10.20555    119.84322        0.305             
5307203   0      5.34516     49.59683        0.115             
5307348   1      5.60949     60.43096        0.860             
5308081   1      5.62547     60.35299        0.015             
5308777   0      7.73970     85.60667        0.160             
5340720   0      8.89789     94.40274        0.255             
5353146   1      4.19436     37.97683        0.990             
5358060   1      3.87010     31.72119        0.955             
5359329   1      4.11296     33.33283        0.820             
5363562   1      4.22697     36.39622        0.925             
5363820   1      4.29762     42.62778        0.805             
5364240   0      6.75293     70.14083        0.145             
5364580   1      4.15823     34.46672        0.855             
5369311   0      6.92475     67.30475        0.170             
5371124   0     17.48735    220.23488        0.385             
5372224   0     10.16104    121.77108        0.320             
5375095   1      4.63501     42.99431        0.940             
5389263   0     12.77483    153.68989        0.320             
5426137   0      8.31446     91.30696        0.195             
5441150   1      4.24617     36.44073        0.920             
5468123   0      8.54301     95.23811        0.230             
5514974   1      4.08541     32.57877        0.900             
5521181   0      7.49037     79.41317        0.160             
5524119   1      4.22033     42.54359        0.830             
5543746   1      4.45007     39.73781        0.880             
5544582   1      4.09399     36.82572        0.935             
5545719   0      9.27478    110.14174        0.215             
5561523   1      4.11387     36.10041        0.815             
5566273   1      4.34012     39.69478        0.890             
5568020   1      4.08451     31.80463        0.815             
5602062   0      9.78152    107.42298        0.255             
5607582   1      4.46052     29.80333        0.720             
5612599   1      4.15202     36.70908        0.875             
5613099   0     13.84107    178.42579        0.335             
5620720   1      5.37562     55.42944        0.960             
5631694   1      4.09156     34.79098        0.960             
5637392   0      7.67214     82.57742        0.175             
5638865   1      4.75194     44.77748        0.800             
5645576   0     10.51844    126.33989        0.290             
5649129   0     17.80345    243.74943      -99.000             
5653970   0      9.43205    112.88355        0.240             
5693543   1      3.86398     29.17136        0.840             
5694411   0      8.06264     88.47270        0.185             
5694547   1      5.56745     58.87563        0.095             
5696571   1      4.03263     28.63068        0.730             
5701821   1      3.91820     30.92037        0.870             
5702382   1      4.53257     40.80463        0.895             
5706760   1      4.34836     39.87582        0.850             
5706878   1      4.21290     35.03451        0.860             
5717058   1      5.40159     53.51672        0.910             
5721975   1      6.90956     83.16777        0.055             
5722012   1      5.04436     52.32029        0.045             
5728401   1      4.10661     36.07338        0.855             
5733555   1      4.73409     54.57934        1.000             
5733975   1      7.37492     92.81001        0.065             
5737655   1      4.18844     29.52629        0.025             
5791882   1      4.22263     35.58341        0.880             
5801717   1      4.55886     41.46828        0.905             
5820672   0     10.43320    138.87603        0.265             
5857548   1      4.12644     31.92225        0.810             
5859492   1      4.04047     35.94454        0.965             
5877086   0      8.01853     80.91357        0.170             
5881316   0      7.21374     74.80547        0.190             
5894271   0     14.02431    168.53162        0.340             
5900096   1      3.88210     32.50045        0.830             
5937398   0     10.51069    118.72006        0.240             
5939253   0      7.58320     76.29632        0.165             
5939996   1      4.07375     30.11403        0.075             
5955404   1      4.46805     38.50428        0.865             
5955675   1      3.94847     30.91045        0.055             
5961015   1      4.31508     44.37756        0.870             
5962395   1      4.13001     34.71227        0.910             
5962892   1      3.92265     31.14659        0.870             
5966348   1      4.24148     30.59517        0.700             
5976238   1      4.90073     48.65880        0.915             
5976266   0     14.34360    183.76172        0.250             
5976798   1      5.06309     52.04873        0.110             
5981697   1      4.34138     37.07920        0.755             
6022709   0      8.97748     97.90768        0.220             
6029189   0      6.60422     70.18805        0.140             
6046071   1      3.89831     30.19105        0.850             
6047683   1      4.05378     34.90118        0.840             
6048862   1      4.11329     37.97891        0.985             
6067987   1      4.17570     38.52983        0.900             
6118670   0     11.11176    132.46549        0.290             
6118941   0     10.49666    117.10532        0.265             
6122562   1      4.01372     34.00575        0.865             
6130138   1      4.34042     39.13021        0.865             
6130752   1      7.50715     89.36245        0.955             
6140030   1      4.37727     38.63216        0.850             
6142964   0      5.84407     59.06253        0.080             
6196950   0     16.77825    214.30301        0.400             
6199918   1      4.45961     41.51171        0.920             
6203617   1      4.12703     36.98669        0.795             
6207510   0      8.50011     95.81689        0.160             
6222530   0     17.07585    236.46849        0.420             
6263410   1      8.30018    105.45021        0.155             
6268958   1      4.16068     30.66237        0.895             
6276645   0      8.73337     97.29533        0.215             
6291091   1      4.13597     36.63504        0.845             
6292128   1      3.99075     32.35089        0.865             
6305709   1      4.28822     35.47008        0.790             
6309488   1      5.27085     58.64878        0.070             
6309862   1      7.74660     78.67685        0.160   V         
6343222   0      7.34337     78.20193        0.195             
6343543   1      3.59159     30.84231        0.835             
6359454   0     12.36734    147.86955        0.235             
6359688   1      3.89113     33.42138        0.940             
6359890   0      8.52246     94.59684        0.210             
6363338   1      4.47793     40.35540        0.880             
6365867   1      3.75047     27.53368        0.740             
6367815   1      4.42480     41.83867        0.855             
6369592   1      3.99714     32.32286        0.775             
6369832   1      4.08256     35.15544        0.860             
6380975   0     12.45791    152.70250        0.225             
6385325   1      5.06736     53.42226        0.060             
6391933   0     14.15119    171.98710        0.320             
6424157   0      8.82728     99.50776        0.255             
6424515   0     11.47601    140.33586        0.285             
6429457   1      3.16659     24.33761        0.740             
6431857   1      4.08091     34.80672        0.830             
6443316   0      7.67572     78.35733        0.205             
6445497   1      4.31859     38.29316        0.880             
6450242   1      3.97500     31.61958        0.930             
6450635   1      3.80493     32.20256        0.820             
6451676   0      6.39257     59.31106        0.160             
6469446   0     12.31902    143.71152        0.275             
6507794   0     16.22028    202.35161        0.345             
6516187   1      3.94281     31.54557        0.025             
6525661   1      4.05951     32.31331        0.900             
6528297   1      4.34395     37.70335        0.815             
6535400   0      7.87921     86.11162        0.170             
6535641   1      3.99293     33.29544        0.910             
6579998   1      4.26088     32.35876        0.780             
6587345   1      3.97887     32.27662        0.740             
6590195   0      9.52736    111.24301        0.195             
6590642   1      3.88095     30.02887        0.830             
6592034   0     12.52523    147.40514        0.360             
6593627   1      4.23363     36.40510        0.845             
6603090   1      4.33505     38.94084        0.990             
6606106   1      3.93270     32.46109        0.940             
6610354   1      4.60020     47.45584        0.890             
6612102   0     11.76223    139.48665        0.285             
6620586   1     12.54107    165.92872        0.165   VN        
6631489   1      2.50008     20.98479        0.710             
6635875   1      5.07539     54.49447        0.985             
6665058   0      9.74981    106.57542        0.225             
6666011   1      4.25741     38.72661        0.920             
6672662   1      4.42844     36.90459        0.905             
6676788   1      4.13150     29.97377        0.850             
6676885   1      4.06799     35.09304        0.015             
6696387   0      7.67102     78.82283        0.200             
6698275   1      3.70879     26.01807        0.905             
6718029   1      4.74619     46.06444        0.900             
6756156   0     13.65658    160.74246        0.300             
6762465   0      9.23564    101.37259        0.250             
6763330   1      4.16965     34.38955        0.925             
6774769   1      4.15278     35.25539        0.865             
6776396   0     11.79981    144.58723        0.285             
6778420   1      4.01893     31.53184        0.895             
6778970   1      4.01282     34.47565        0.875             
6781023   0      9.18541    100.84355        0.235             
6784377   1      7.20717     85.59440        0.960             
6786969   1      4.09143     33.28481        0.895             
6792133   1      4.18505     34.85834        0.855             
6804138   1      7.17493     81.70371        0.105             
6836321   1      4.30684     36.04973        0.785             
6849167   1      4.22702     34.54697        0.890             
6851401   1      7.95744    102.79082        0.930             
6853668   1      4.13885     30.34146        0.840             
6853977   0      8.33967     94.83953        0.225             
6859685   1      4.23389     36.85325        0.830             
6861403   0      5.73875     61.58476        0.100             
6861835   1      4.39915     39.22343        0.880             
6863204   1      3.85814     31.75267        0.815             
6866587   1      4.58331     42.03998        0.850             
6866992   1      8.20859    106.35651        0.095             
6869093   1      4.10780     31.62228        0.870             
6876260   1      4.12500     31.83926        0.825             
6878403   1      3.46998     25.80343        0.765             
6945481   1      3.61639     28.81319        0.840             
6946275   1      4.11433     35.64895        0.885             
6949533   1      4.21755     36.13697        0.875             
6953912   0     12.65508    157.52759        0.305             
6956481   1      4.21811     42.99284        0.910             
7017044   1      4.02516     32.18515        0.815             
7017630   1      4.29341     36.77326        0.855             
7031016   1      4.14184     35.09009        0.900             
7032312   0      5.50406     54.35819        0.080             
7038220   1      3.97113     34.27537        0.890             
7049306   1      4.03735     33.92514        0.910             
7090867   0      8.67904     96.17810        0.220             
7101357   1      4.01873     29.52316        0.755             
7103666   1      4.20428     36.86899        0.845             
7105433   1      4.18930     35.76065        0.935             
7116264   1      4.07443     35.27900        0.800             
7118193   1      4.03604     31.46757        0.875             
7118412   1      4.67958     46.62149        0.945             
7121479   1      4.11973     36.27415        0.045             
7121616   0      5.58313     53.07519        0.150             
7122640   0      7.70963     81.90049        0.225             
7125921   1      3.50768     24.90433        0.680             
7128663   0      7.69622     92.40537        0.185             
7129219   1      4.27523     36.40351        0.875             
7139187   1      4.12958     39.18204        0.905             
7175826   0      6.90709     73.65928        0.125             
7180647   1      4.23722     29.28546        0.880             
7187269   1      3.98787     31.22173        0.090             
7189610   1      4.05753     36.79028        0.930             
7202003   1      4.15376     35.47009        0.840             
7204026   0      7.61638     79.63357        0.190             
7207127   0     14.75443    196.01806      -99.000             
7266674   1      3.91382     31.97366        0.850             
7270385   0      9.90737    111.63025        0.180             
7273151   1      4.08436     32.45959        0.020             
7283405   0      6.29395     69.99914        0.100             
7285374   1      5.10543     50.41569        0.825             
7286856   0     14.68139    199.28463        0.360             
7289277   1      3.89180     29.30471        0.840             
7294715   1      4.66314     44.28373        0.930             
7345186   1      4.07962     36.11687        0.850             
7348956   0     14.54623    186.28355      -99.000             
7364706   1      4.23320     34.27033        0.840             
7377547   0     16.54845    214.31729        0.385             
7379100   1      4.31501     38.63381        0.900             
7420223   1      4.20653     35.91657        0.885             
7421582   1      4.42474     38.99475        0.855             
7428217   0      5.65477     53.44513        0.135             
7429354   1      4.07794     32.27646        0.820             
7430892   1      3.61026     30.83961        0.810             
7445885   1      3.87615     31.88794        0.130             
7446296   0      6.68238     68.48786        0.130             
7446473   0      5.58319     51.09651        0.165             
7446648   0     11.96019    146.04708        0.295             
7448560   1      4.61567     40.89965        0.865             
7450230   0     16.74549    215.23181        0.380             
7451968   1      3.97557     31.54555        0.835             
7455379   1      4.12195     31.68591        0.805             
7466616   1      6.31870     76.19383        0.985             
7467630   1      6.05273     71.54290        0.060             
7469543   1      4.33990     35.69174        0.685             
7500267   1      4.03329     36.29439        0.900             
7501656   0     14.40168    178.49123        0.330             
7502157   0      6.29515     65.47225        0.135             
7504110   1      4.42138     39.44647        0.915             
7509720   0      7.09330     72.53418        0.130             
7511123   1      4.10839     32.48998        0.860             
7516156   0     12.63279    162.61016        0.290             
7518077   1      4.06921     30.09929        0.755             
7518143   0     12.35671    156.68536        0.260             
7530088   0     13.31326    165.92392        0.355             
7531119   0      6.34280     64.12558        0.160             
7532885   1      4.27892     37.46341        0.935             
7533043   0      7.27336     75.08957        0.175             
7533995   0      9.57968    106.82878        0.205             
7538896   1      5.94441     67.83895        0.100             
7538899   0      9.92306    113.08606        0.255             
7581214   0      7.39393     74.69724        0.190             
7585696   1      4.40485     38.76543        0.865             
7591481   1      4.19238     34.27891        0.745             
7592356   1      4.02823     31.20956        0.785             
7593843   1      4.09005     33.64965        0.820             
7597056   1      3.97647     33.82196        0.930             
7619946   0     13.70774    167.54221        0.340             
7621561   0      9.97960    115.41177        0.260             
7623143   1      3.72072     30.77918        0.910             
7623383   1      4.41673     37.73040        0.870             
7685039   1      4.29179     35.78276        0.850             
7685260   1      4.28426     38.54557        0.865             
7691952   0      7.72384     81.39673        0.165             
7707887   1      6.58034     79.23563        0.045             
7708320   1      4.65222     44.84667        0.050             
7730752   1      5.76600     62.12787        0.860             
7734065   1      3.65677     27.18696        0.995             
7739916   1      4.01570     32.50795        0.850             
7762732   1      4.39247     41.11830        0.600             
7766103   1      4.92827     50.54995        0.105             
7771045   0     13.93506    183.82547        0.330             
7778197   0      9.84522    127.45936        0.200             
7821234   1      4.09304     34.94841        0.845             
7827064   0      9.77982    108.93833        0.245             
7832684   1      3.93948     33.00356        0.740             
7835220   1      4.23900     32.42960        0.755             
7836711   0      8.50717     87.56005        0.220             
7837429   1      4.11441     30.02795        0.875             
7869334   1      4.55056     40.44986        0.820             
7878388   0      9.20403    102.66754        0.245             
7881395   1      3.61041     32.90775        0.960             
7889429   1      3.56627     27.01417        0.910             
7898165   1      3.81923     26.51004        0.985             
7900304   1      3.97875     28.85752        0.730             
7903576   0      8.48734     95.91267        0.190             
7905597   0      7.73891     84.95278        0.140             
7917803   1      4.31385     38.71001        0.880             
7938029   0      2.67661     21.14192        0.990   M         
7940675   1      8.35683    100.98043        0.980             
7946636   0      5.14459     47.40796        0.110             
7948086   1      4.57660     42.26809        0.820             
7957918   0      7.52564     83.79746        0.170             
7967885   1      3.96142     33.28408        0.860             
7968120   1      4.36735     37.06378        0.845             
7971877   1      4.00406     35.70879        0.065             
7976673   0     15.27316    196.01534      -99.000             
8008319   1      3.95607     33.10020        0.900             
8046439   1      6.37583     71.10112        0.040             
8085998   1      4.16652     35.06648        0.010             
8087067   0      8.98147    100.73642        0.225             
8091492   0      7.20205     80.53534        0.160             
8097755   1      4.15635     29.51547        0.755             
8097831   0      4.46827     39.70265        0.015             
8110026   0      7.16977     70.23391        0.135             
8124622   1      5.60288     64.93185        0.955             
8127582   0     11.35675    138.01281        0.300             
8144802   0      7.27319     75.48218        0.145             
8145176   1      4.18477     30.23352        0.810             
8145590   1      5.82000     49.38430        0.820             
8160590   1      4.00136     34.15341        0.910             
8162712   0      7.03393     71.17475        0.130             
8164977   1      3.98882     34.78311        0.880             
8172666   1      5.13440     55.09884        0.980             
8172720   1      4.23351     33.75437        0.920             
8174364   1      4.54447     42.05163        0.880             
8181509   1      3.25916     33.17737        0.810   M         
8192753   0     17.31476    236.39764        0.415             
8210306   0      7.01564     72.03019        0.175             
8222712   1      3.95839     29.22292        0.015             
8230578   1      7.60002     88.72487        0.010             
8235991   0      9.79800    109.40116        0.250             
8236050   1      4.40275     28.91209        0.895             
8241134   1      3.89195     30.53438        0.890             
8248041   0      7.16125     74.04736        0.175             
8263801   1      5.37765     57.17801        0.990             
8266460   1      4.14946     38.42096        0.870             
8277043   0      7.50735     81.82978        0.190             
8283356   0     11.20142    134.58098        0.235             
8292681   1      4.81137     45.85798        0.865             
8301905   0     11.81175    139.39025        0.305             
8307630   1      3.87842     33.50009        0.865             
8314665   1      4.93529     46.83902        0.785             
8315560   0      7.44498     86.61375        0.195             
8328348   1      5.09604     51.87824        0.975             
8344513   1      3.95522     32.14708        0.905             
8349350   1      3.82065     30.26500        0.875             
8351461   1      3.99213     30.40287        0.750             
8359529   0      8.42190     95.99669        0.195             
8360334   1      4.09050     33.50475        0.840             
8362623   0      9.76599    106.07953        0.245             
8364786   0      5.51556     58.79833        0.055             
8365018   1      7.79948     95.47055        0.150             
8374104   1      6.34980     70.11721        0.980             
8377727   1      4.32150     40.24341        0.950             
8377969   1      4.17430     39.25380        0.730             
8417711   1      4.40190     38.34081        0.900             
8423171   1      7.49974     88.09517        0.020             
8429977   0     10.99266    131.72064        0.225             
8432219   1      4.60229     43.20854        0.960             
8440983   1      4.61552     44.78811        0.870             
8443193   1      4.07956     33.56273        0.835             
8451486   0     11.38627    129.87079        0.300             
8459085   0     14.83690    193.69334        0.420             
8475025   0      9.56727    112.14975        0.285             
8478550   1      4.05974     32.65498        0.935             
8482944   1      3.80534     29.42278        0.995             
8487250   1      4.15460     32.71075        0.835             
8506295   1      3.66885     34.31871        0.725             
8506788   1      3.91256     31.05170        0.920             
8507397   1      4.33075     36.37260        0.745             
8522050   1      6.72392     76.49708        0.070             
8538793   0     11.11527    127.63252        0.280             
8540384   1      4.34140     37.67921        0.820             
8540820   1      3.33706     22.64531        0.855             
8555599   0      6.32933     62.60715        0.150             
8561126   1      4.07698     35.23595        0.885             
8566248   1      3.56911     28.91208        0.115             
8573239   1      4.20400     34.41280        0.975             
8574234   0     10.53126    118.12404        0.265             
8611394   0      9.64016    104.72715        0.210             
8618510   1      4.11693     33.41395        0.895             
8619916   1      4.21063     33.35927        0.980             
8623655   0      7.90218     82.87905        0.280             
8629927   1      4.17678     34.53598        0.930             
8630006   1      4.23372     36.67221        0.875             
8636389   0      9.68413    108.04287        0.220             
8637346   0      7.32613     74.99215        0.170             
8673261   0     10.26719    125.89404        0.260             
8681270   0     13.00153    170.97007        0.315             
8685978   0      5.44567     49.39936        0.100             
8686058   1      4.66655     44.42541        0.005             
8687248   0     13.03289    166.16296        0.315             
8743131   0      6.51963     63.78026        0.085             
8753234   1      5.41890     56.96433        0.900             
8754274   0     10.95589    130.98568        0.265             
8804218   1      3.37194     29.08950        0.520             
8805632   0      4.70109     42.05557        0.055             
8813946   1      6.44206     72.36042        0.965             
8818252   1      2.70466     18.19836        0.960             
8823560   1      3.98861     30.09640        0.695             
8867239   0      8.33378     87.66933        0.200             
8870446   1      4.08598     35.90160        0.015             
8888925   1      4.05628     33.11867        0.995             
8907943   1      3.96927     34.09831        0.890             
8936339   1      4.59675     43.74848        0.905             
8958065   0      6.36178     64.49623        0.140             
9003765   0      6.04282     59.62481        0.140             
9004818   0      6.62661     72.94299        0.130             
9008090   1      4.32030     37.48243        0.895             
9016901   1      4.03210     27.89575        0.965             
9019889   1      4.01299     34.07666        0.990             
9025726   1      4.08378     34.51549        0.895             
9027817   0      7.72104     80.17338        0.205             
9031080   1      4.64587     41.87033        0.920             
9032691   1      4.10004     35.34197        0.895             
9033281   1      4.64291     42.79605        0.920             
9075225   0      5.40010     56.12210        0.065             
9080445   1      4.41334     39.99388        0.925             
9087870   1      3.99832     33.52324        0.860             
9107518   1      4.18289     32.78631        0.970             
9107573   1      3.66671     29.22274        0.880             
9145952   1      4.11511     34.20064        0.840             
9147335   1      4.97652     49.93529        0.050             
9151007   1      3.64034     34.97989        0.965             
9156571   1      4.28767     37.99015        0.855             
9245283   1      3.85984     41.63111        0.775             
9268703   1      4.14077     30.28709        0.810             
9269772   0      5.90923     58.36541        0.130             
9272281   1      4.12138     33.02615        0.860             
9277385   1      4.05354     33.11341        0.885             
9283025   1      4.24146     36.61388        0.895             
9283248   1      4.16778     33.99609        0.925             
9286524   1      4.25858     36.02711        0.870             
9290336   1      4.22566     35.38217        0.780             
9304549   0      6.41576     67.99197        0.155             
9332840   1      4.41855     39.85220        0.900             
9333184   1      4.08048     32.49212        0.860             
9335191   1      4.14478     33.79133        0.890             
9353484   1      4.22984     34.64158        0.825             
9368528   0     16.32295    214.93584        0.320             
9390293   1      3.72760     32.22495        0.960             
9401720   0      6.37037     63.50017        0.095             
9405867   0      6.11643     62.34740        0.110             
9406415   1      5.19913     58.13714        0.010             
9412305   1      3.82883     30.03632        0.900             
9414008   0      8.04603     82.54593        0.185             
9414102   1      3.99465     35.22155        0.810             
9451999   1      4.19407     35.61746        0.930             
9452696   1      3.74571     30.51043        0.935             
9456506   0      6.91067     66.95990        0.150             
9456598   1      4.49251     40.75740        0.860             
9457576   1      4.18232     34.59420        0.925             
9467115   1      4.11001     35.02035        0.845             
9467361   1      3.68944     28.67429        0.855             
9470210   1      4.04260     33.33150        0.805             
9470830   1      4.35298     37.89531        0.820             
9473921   1      3.99520     32.39354        0.890             
9490782   1      4.24345     36.94771        0.945             
9520726   1      3.90504     36.32588        0.815             
9521461   1      5.37851     57.71997        0.040             
9533544   1      4.08270     32.18884        0.025             
9535000   1      4.12104     35.59863        0.800             
9535481   1      4.06018     35.03710        0.925             
9591097   1      4.12487     34.38955        0.865             
9593412   1      4.33665     38.49047        0.865             
9595924   0      6.86893     76.91011        0.130             
9597214   1      4.63257     42.81967        0.885             
9601661   1      4.01548     33.12791        0.960             
9604646   1      4.29034     38.15284        0.940             
9605141   1      4.19611     32.65561        0.835             
9613292   0     17.32071    230.44757        0.405             
9641484   1      4.11792     36.27865        0.865             
9645099   1      4.04732     30.42201        0.820             
9649940   1      3.98568     31.85366        0.835             
9655361   1      4.62536     42.00893        0.985             
9657171   1      4.09393     31.22958        0.845             
9662344   0      7.91847     86.27815        0.185             
9663247   0     15.25322    199.39992        0.370             
9692431   0      7.29621     82.90685        0.160             
9704774   1      4.13245     35.38870        0.845             
9705636   1      4.01032     34.38167        0.915             
9706819   0     16.51036    224.83289        0.355             
9707138   0     15.37138    202.80242        0.370             
9718024   1      4.14694     34.51883        0.920             
9761521   1      3.91063     30.93143        0.875             
9762943   1      4.46720     37.51415        0.595             
9768134   0     17.43134    229.68344        0.400             
9772366   0      6.82223     75.80026        0.120             
9783225   1      4.02142     31.37898        0.825             
9783247   1      4.17124     37.42159        0.795             
9789635   0     16.21594    214.27640        0.390             
9790050   1      5.27867     54.83121        0.070             
9812648   0      8.51888     93.21172        0.210             
9813904   1      4.03696     33.70474        0.865             
9818564   1      4.13253     32.34257        0.815             
9821622   0      6.01489     63.07155        0.135             
9837040   1      3.62465     28.94529        0.865             
9843754   1      3.81340     29.18280        0.815             
9846355   1      3.87951     32.13836        0.905             
9846877   1      4.30593     37.55379        0.875             
9848308   1      4.35594     38.82107        0.860             
9873753   0     16.78991    221.92236        0.400             
9881167   1      3.89870     33.35337        0.905             
9886542   1      4.05765     34.61777        0.890             
9903915   1      6.02049     67.89751        0.070             
9906673   1      4.25740     34.42890        0.865             
9945389   0     16.18774    216.18909        0.380             
9958521   1      3.70804     27.39718        0.740             
9959141   0     16.64514    226.20120        0.370             
9966823   1      4.04152     32.72075        0.895             
9969732   1      5.04975     49.69034        0.030             
9970098   1      4.15026     33.61816        0.905             
9995162   0      5.62392     55.20903        0.120             
10003419   1      4.11385     36.54627        0.890             
10010483   1      4.31641     36.83751        0.845             
10015821   1      4.27622     37.96756        0.885             
10018967   1      5.42710     59.00298        0.045             
10054362   1      4.18548     30.21307        0.815             
10057095   1      4.02241     31.83653        0.080             
10073828   1      3.75602     31.15354        0.845             
10080974   1      4.61280     41.45794        0.875             
10098590   1      4.01973     32.44534        0.815             
10118658   1      4.88245     50.01330        0.030             
10120721   0     16.42484    206.15336        0.360             
10124206   1      4.06734     30.61569        0.845             
10153120   0      7.25274     74.77976        0.185             
10153182   1      4.18853     35.05024        0.925             
10157507   0      6.62646     67.70073        0.170             
10158595   0      6.71026     70.70755        0.155             
10196240   1      4.09288     35.65682        0.870   V         
10196797   1      3.95614     31.37572        0.925             
10198496   0     17.69943    237.11061        0.415             
10198761   0      5.20725     49.46232        0.100   V         
10206622   0      7.65620     84.84660        0.155             
10206944   1      4.21913     34.89537        0.860             
10223204   1      3.87550     30.85153        0.900             
10265054   0      4.69652     42.79353        0.095             
10266349   1      4.21675     29.86564        0.745             
10273431   1      4.09577     33.48649        0.705             
10281513   1      3.41101     26.40331        0.785             
10282002   1      3.68600     31.51086        0.850             
10285449   1      4.00258     32.83058        0.825             
10297567   1      4.74607     45.34266        0.035             
10322738   0      6.56261     69.58721        0.090             
10354267   1      3.91931     32.96369        0.790             
10382615   1      4.17244     31.86331        0.825             
10387370   0      7.02711     68.64432        0.160             
10389165   1      4.33017     39.38780        0.800             
10395400   1      4.34814     30.39681        0.015             
10399312   1      3.50443     27.45849        0.345             
10404994   1      4.75350     41.80757        0.355             
10405377   1      6.94602     83.33190        0.210             
10416970   1      4.10074     30.69592        0.765             
10448738   0      7.69275     79.75845        0.180             
10451397   1      3.91226     29.30430        0.040             
10467510   1      4.20074     34.64814        0.875             
10474071   1      7.54723     92.04654        0.030             
10480799   1      4.16129     32.05450        0.835             
10489073   1      4.03571     33.98811        1.000             
10489417   1      4.09063     33.60910        0.800             
10514427   1      4.05694     31.65778        0.950             
10517078   1      4.14029     30.51894        0.815             
10517832   1      4.21748     29.49128        0.815             
10528917   0      7.46278     76.48057        0.165             
10532751   1      8.31658    102.03517        0.145             
10545152   1      4.11003     32.89401        0.895             
10549650   1      3.98262     33.16547        0.885             
10551313   1      3.93722     33.47030        0.810             
10555813   1      4.66652     44.75443        0.060             
10581491   0     17.41007    230.53819        0.410             
10601452   1      3.92633     30.82378        0.850             
10602374   1      4.24701     39.53735        0.840             
10614461   1      4.44574     39.92798        0.015             
10614707   1      4.23583     35.67076        0.875             
10651320   1      4.28325     29.30846        0.550             
10653200   1      4.30048     39.39567        0.120             
10665852   1      4.19037     35.59632        0.890             
10667966   1      4.03820     31.05691        0.890             
10678049   0      7.36776     77.72746        0.215             
10685283   1      4.61199     40.63258        0.900             
10709704   1      4.16121     33.75150        0.925             
10724027   1      4.00911     31.69757        0.860             
10730228   0      6.64129     70.95156        0.180             
10743269   1      4.44886     39.91864        0.010             
10744686   1      3.89375     30.93363        0.965             
10749235   1      4.53236     41.53944        0.655             
10779537   0     15.40096    209.34905        0.380             
10790415   1      4.27386     38.55344        0.885             
10794838   1      4.16844     34.62568        0.930             
10803557   1      4.01747     31.01257        0.975             
10812837   1      5.50559     57.44447        0.905             
10816214   1      4.84409     45.81862        0.865             
10842958   1      3.95507     31.88648        0.945             
10849489   1      2.78962     17.97978        0.540             
10863834   0      7.28927     76.97987        0.125             
10866415   0      8.70824     94.51156        0.245             
10879440   1      4.07875     34.89535        0.945             
10908442   1      4.33451     39.02572        0.925             
10916980   1      4.42068     38.74022        0.785             
10927457   0      6.26036     61.92322        0.115             
10928042   1      4.15148     37.08978        0.900             
10934758   1      4.87708     46.39322        0.830             
10971893   1      4.17891     35.85571        0.795             
10972321   0     16.54784    220.99048        0.385             
10978042   1      4.16918     33.96186        0.895             
10978509   1      3.83510     30.17842        0.880             
10978857   1      4.17647     38.22285        0.815             
11018745   1      4.03368     35.27113        0.865             
11018922   1      4.08899     33.38943        0.985             
11019125   1      3.73812     30.28075        0.895             
11026843   1      3.86961     30.50114        0.830             
11027005   1      5.05663     50.09271        0.980             
11030582   1      4.06856     32.59065        0.865             
11031801   1      3.98038     34.05595        0.920             
11038010   1      4.55870     42.41142        0.035             
11042669   0      6.52378     64.88978        0.120             
11043882   1      3.86723     29.40568        0.970             
11068380   0      7.57029     79.56133        0.210             
11083701   1      3.86589     31.21743        0.900             
11084086   1      4.34554     36.29277        0.750             
11085809   1      4.28399     36.20781        0.845             
11087053   1      4.08904     33.59330        0.870             
11090673   1      3.66715     25.35816        0.695             
11127586   0      7.49549     79.09721        0.190             
11127815   0      7.72011     79.31919        0.210             
11140680   0      8.96626     97.39633        0.215             
11141028   1      4.18250     34.69022        0.810             
11141358   1      3.64419     27.91150        0.765             
11144005   0      5.83525     54.86205        0.150             
11146063   1      4.19406     35.72766        0.880             
11151753   1      5.63022     59.05021        0.055             
11175271   1      3.96614     29.01935        0.675             
11188306   1      4.05571     31.45303        0.860             
11197091   1      3.97853     32.37838        0.880             
11197701   0      4.61810     40.92871        0.025             
11234625   1      4.22479     34.21890        0.790             
11246127   1      4.10516     32.09729        0.940             
11247565   1      4.01018     30.30557        0.855             
11285650   0      8.40469     93.93564        0.225             
11289335   1      4.19205     36.28652        0.920             
11297951   1      4.14517     36.23714        0.960             
11298371   1      4.24160     36.26290        0.800             
11305232   1      3.95310     28.87139        0.020             
11349107   1      4.07264     32.90081        0.870             
11351140   1      4.08383     31.80733        0.945             
11352764   1      4.17420     33.47968        0.840             
11356826   1      3.98858     29.18846        0.990             
11358810   1      4.35375     35.97167        0.935             
11393852   1      4.16085     34.01629        0.960             
11395200   1      4.07316     30.61091        0.995             
11395816   1      4.08580     33.79920        0.930             
11402359   1      4.10672     31.14615        0.825             
11403129   1      4.19591     42.53885        0.855             
11410549   1      4.12650     37.19958        0.920             
11410978   1      4.03691     32.31940        0.940             
11413393   0      6.75962     69.98339        0.170             
11414700   1      4.28120     38.41804        0.950             
11456927   1      3.48425     24.72364        0.710             
11462629   0      7.76435     99.28023        0.090   M         
11465042   1      4.13976     35.82072        0.985             
11466403   0      8.01937     84.82859        0.220             
11469401   1      3.75837     31.70588        0.850             
11508336   1      3.83298     30.57985        0.880             
11508928   1      4.20176     34.33445        0.905             
11518762   1      4.07917     31.72137        0.925             
11518990   1      3.90070     33.26318        0.925             
11550492   0      8.61477     93.77034        0.245             
11551746   1      4.70910     45.39357        0.910             
11559478   1      4.06022     37.97097        0.880             
11560054   1      3.97825     29.29465        0.905             
11564307   1      4.13743     36.32587        0.845             
11567392   0     16.50862    210.76879        0.360             
11606356   1      4.12610     30.29387        0.865             
11612112   1      4.30874     38.46090        0.955             
11612200   1      4.01578     31.42951        0.800             
11612476   1      3.99287     30.68962        0.750             
11614827   1      4.05922     34.35827        0.260             
11615682   0      5.13581     45.32210        0.055             
11615760   1      4.32081     37.25417        0.870             
11650219   1      4.06173     31.27252        0.790             
11665850   1      3.99154     31.38599        0.805             
11668686   1      3.90164     28.49431        0.885             
11669622   1      4.04800     34.42103        0.895             
11702711   1      4.00451     29.91100        0.785             
11709871   1      4.09337     32.54021        0.850             
11718486   0      9.08973     98.65334        0.225             
11718785   1      2.86420     26.87249        0.765   M         
11753211   1      4.09798     35.66719        0.005             
11759860   1      4.46706     40.53700        0.965             
11763919   1      4.15606     37.53018        0.045             
11764270   1      4.06638     34.17604        0.905             
11767058   1      5.41702     55.37433        0.905             
11768621   1      4.33023     35.85646        0.840             
11769014   1      4.19076     35.01089        0.845             
11769570   1      4.15348     35.22341        0.950             
11769954   1      3.70208     35.21554        0.890             
11773657   1      4.10686     33.12195        0.895             
11775041   1      4.21418     33.27970        0.815             
11805792   1      4.14452     36.01889        0.895             
11807330   1      3.93545     30.60248        0.895             
11819928   0      8.21169     89.73239        0.190             
11820477   1      4.07714     34.59647        0.970             
11854450   1      3.98874     30.83173        0.080             
11860771   1      4.45902     39.88307        0.880             
11868246   1      3.78841     33.26395        0.840             
11905393   1      4.13177     32.57915        0.825             
11908744   1      3.97669     32.90975        0.960             
11910327   1      4.13336     35.73573        0.965             
11953668   1      3.77525     29.72934        0.835             
12008797   1      4.05541     31.78371        0.810             
12011705   1      4.17229     30.28074        0.820             
12017829   0      7.86630     81.89147        0.200             
12066700   0     15.05203    198.85169        0.365             
12071348   1      3.97564     35.47549        0.825             
12072067   1      4.07850     33.62757        0.880             
12101990   1      3.96287     30.83918        0.915             
12107614   1      3.65239     27.24244        0.785             
12118395   0      8.92453     96.90867        0.245             
12119864   1      4.72384     45.95939        0.930             
12119979   1      4.85171     47.28857        0.965             
12153274   0      8.54811     92.05313        0.190             
12154686   0      6.67812     65.37840        0.110             
12157006   1      4.23199     39.30854        0.975             
12158667   1      3.87250     31.47084        0.925             
12165692   0      9.03803     99.61291        0.210             
12169910   1      4.07827     33.43046        0.800             
12202431   1      4.27847     38.30996        0.990             
12204508   1      3.63375     28.31606        0.890             
12253322   0      5.51801     51.25199        0.145             
12254344   0      7.88244     86.34971        0.200             
12255028   1      4.29159     36.68795        0.955             
12302516   1      4.10949     31.95688        0.870             
12365806   1      3.98584     30.81670        0.820             
12402534   1      4.19423     28.99733        0.675             
12406844   1      4.01350     30.74815        0.970             
12506290   1      4.10569     34.84448        0.785             
12553381   0      5.51582     49.99920        0.060             
12647649   1      4.14823     32.09069        0.930             
12691122   1      3.98294     30.90257        0.880             
12691734   1      4.33893     45.62183        0.975             
12884930   1      3.74869     37.94907        0.205             

